Uncertainty quantification for distributed regression

The ever-growing size of the datasets renders well-studied learning techniques, such as Kernel Ridge Regression, inapplicable, posing a serious computational challenge. Divide-and-conquer is a common remedy, suggesting to split the dataset into disjoint partitions, obtain the local estimates and average them, it allows to scale-up an otherwise ineffective base approach. In the current study we suggest a fully data-driven approach to quantify uncertainty of the averaged estimator. Namely, we construct simultaneous element-wise confidence bands for the predictions yielded by the averaged estimator on a given deterministic prediction set. The novel approach features rigorous theoretical guaranties for a wide class of base learners with Kernel Ridge regression being a special case. As a by-product of our analysis we also obtain a sup-norm consistency result for the divide-and-conquer Kernel Ridge Regression. The simulation study supports the theoretical findings.

==> main-cache.yaml <==
version: 0.12.2
filePath: main.tex
options:
  $BIBINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  $TEXINPUTS:
    - $ROOTDIR
    - $ROOTDIR/$OUTDIR
    - ''
  bibtexEngine: bibtex
  cleanPatterns:
    - '**/*.aux'
    - '**/*.aux.bak'
    - '**/*.bbl'
    - '**/*.bcf'
    - '**/*.blg'
    - '**/*.dvi'
    - '**/*.fdb_latexmk'
    - '**/*.fls'
    - '**/*.idx'
    - '**/*.idx.bak'
    - '**/*.ilg'
    - '**/*.ind'
    - '**/*.lof'
    - '**/*.log'
    - '**/*.lol'
    - '**/*.lot'
    - '**/*.nav'
    - '**/*.out'
    - '**/*.pdf'
    - '**/*.ps'
    - '**/*.snm'
    - '**/*.synctex.gz'
    - '**/*.toc'
    - '/**/_minted-${JOB}'
    - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
    - /missfont.log
    - /texput.log
    - /texput.aux
  dviToPdfEngine: xdvipdfmx
  engine: pdflatex
  epstopdfBoundingBox: default
  epstopdfOutputPath: $DIR_0/$NAME_0.pdf
  indexAutomaticRanges: true
  indexEngine: makeindex
  indexOrdering: word
  indexSorting: default
  knitrConcordance: true
  knitrOutputPath: $JOB.tex
  lhs2texStyle: poly
  literateAgdaEngine: agda
  literateHaskellEngine: lhs2TeX
  loadCache: true
  loadUserOptions: true
  outputFormat: pdf
  phaseCycles: 20
  pweaveCacheDirectory: pweave-cache-for-$JOB
  pweaveFigureDirectory: pweave-figures-for-$JOB
  pweaveKernel: python3
  pweaveOutputFormat: tex
  pweaveOutputPath: $JOB.tex
  saveCache: true
  severity: info
  validateCache: true
  synctex: true
  copyTargetsToRoot: true
  outputDirectory: ''
  intermediatePostScript: true
files:
  dicy-instance.yaml-ParsedYAML:
    timeStamp: 2021-01-24T16:25:37.244Z
    jobNames: []
    value:
      severity: info
    type: ParsedYAML
  dicy.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  main.yaml-ParsedYAML:
    jobNames: []
    type: ParsedYAML
  main.tex-ParsedLaTeXMagic:
    timeStamp: 2021-01-24T16:25:37.271Z
    jobNames: []
    value: {}
    type: ParsedLaTeXMagic
  /home/valerij/.config/dicy/config.yaml-ParsedYAML:
    timeStamp: 2021-01-24T16:25:37.269Z
    jobNames: []
    value:
      synctex: true
      engine: pdflatex
      severity: warning
      copyTargetsToRoot: true
      outputDirectory: ''
      outputFormat: pdf
      cleanPatterns:
        - '**/*.aux'
        - '**/*.aux.bak'
        - '**/*.bbl'
        - '**/*.bcf'
        - '**/*.blg'
        - '**/*.dvi'
        - '**/*.fdb_latexmk'
        - '**/*.fls'
        - '**/*.idx'
        - '**/*.idx.bak'
        - '**/*.ilg'
        - '**/*.ind'
        - '**/*.lof'
        - '**/*.log'
        - '**/*.lol'
        - '**/*.lot'
        - '**/*.nav'
        - '**/*.out'
        - '**/*.pdf'
        - '**/*.ps'
        - '**/*.snm'
        - '**/*.synctex.gz'
        - '**/*.toc'
        - '/**/_minted-${JOB}'
        - '/${OUTDIR}/sage-plots-for-${JOB}.tex'
        - /missfont.log
        - /texput.log
        - /texput.aux
      intermediatePostScript: true
    type: ParsedYAML
  main.tex:
    timeStamp: 2021-01-24T16:05:02.284Z
    jobNames: []
    hash: 38qX4pJZjpYTZrNuMDFcjMoRskFzj8jbVZXb2/kxi1g=
    type: LaTeX
    subType: article
  /home/valerij/.config/dicy/config.yaml:
    timeStamp: 2021-01-24T16:25:37.247Z
    jobNames: []
    type: YAML
  x.y-Nil:
    jobNames: []
    type: Nil
  main.blg:
    timeStamp: 2021-01-24T16:24:18.121Z
    jobNames: []
    hash: 27/QbTufoWF2okUzzMzE2JDTWb4FZG66lI2RB2YWu8E=
    type: BibTeXLog
    subType: BibTeX
  main.log:
    timeStamp: 2021-01-24T16:25:37.724Z
    jobNames: []
    hash: KIvujwtsV8F8Q3a8biehwGjifmOPN54jD5Ge2eC/cO4=
    type: LaTeXLog
    subType: pdfTeX
  main.fls-ParsedFileListing:
    timeStamp: 2021-01-24T16:25:37.774Z
    jobNames: []
    value:
      messages: []
      inputs:
        - /usr/share/texmf-dist/fonts/enc/dvips/base/8r.enc
        - /usr/share/texmf-dist/fonts/map/fontname/texfonts.map
        - /usr/share/texmf-dist/fonts/tfm/adobe/courier/pcrr7t.tfm
        - /usr/share/texmf-dist/fonts/tfm/adobe/courier/pcrr8r.tfm
        - /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmb7t.tfm
        - /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmb8r.tfm
        - /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmr7t.tfm
        - /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmr8r.tfm
        - /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmri7t.tfm
        - /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmri8r.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy6.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy8.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex7.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex8.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib6.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib8.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eufm10.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eufm7.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/boondox/BOONDOX-r-cal.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/boondox/zxxrw7z.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmbsy10.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx12.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx6.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx8.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmex10.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmmi12.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmmi6.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmmi8.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmmib10.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmr10.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmr12.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmr6.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmr8.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmss12.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmss8.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmsy10.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmsy6.tfm
        - /usr/share/texmf-dist/fonts/tfm/public/cm/cmsy8.tfm
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx12.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi12.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmib10.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr12.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmss12.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cmextra/cmbsy8.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/cmextra/cmmib8.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/eufm10.pfb
        - /usr/share/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb
        - /usr/share/texmf-dist/fonts/type1/public/boondox/zxxrw8a.pfb
        - /usr/share/texmf-dist/fonts/type1/urw/courier/ucrr8a.pfb
        - /usr/share/texmf-dist/fonts/type1/urw/times/utmb8a.pfb
        - /usr/share/texmf-dist/fonts/type1/urw/times/utmr8a.pfb
        - /usr/share/texmf-dist/fonts/type1/urw/times/utmri8a.pfb
        - /usr/share/texmf-dist/fonts/vf/adobe/courier/pcrr7t.vf
        - /usr/share/texmf-dist/fonts/vf/adobe/times/ptmb7t.vf
        - /usr/share/texmf-dist/fonts/vf/adobe/times/ptmr7t.vf
        - /usr/share/texmf-dist/fonts/vf/adobe/times/ptmri7t.vf
        - /usr/share/texmf-dist/fonts/vf/public/boondox/BOONDOX-r-cal.vf
        - /usr/share/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
        - /usr/share/texmf-dist/tex/generic/xkeyval/xkeyval.tex
        - /usr/share/texmf-dist/tex/generic/xkeyval/xkvutils.tex
        - /usr/share/texmf-dist/tex/latex/amscls/amsthm.sty
        - /usr/share/texmf-dist/tex/latex/amsfonts/amsfonts.sty
        - /usr/share/texmf-dist/tex/latex/amsfonts/amssymb.sty
        - /usr/share/texmf-dist/tex/latex/amsfonts/ueuf.fd
        - /usr/share/texmf-dist/tex/latex/amsfonts/umsa.fd
        - /usr/share/texmf-dist/tex/latex/amsfonts/umsb.fd
        - /usr/share/texmf-dist/tex/latex/amsmath/amsbsy.sty
        - /usr/share/texmf-dist/tex/latex/amsmath/amsgen.sty
        - /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
        - /usr/share/texmf-dist/tex/latex/amsmath/amsopn.sty
        - /usr/share/texmf-dist/tex/latex/amsmath/amstext.sty
        - /usr/share/texmf-dist/tex/latex/base/article.cls
        - /usr/share/texmf-dist/tex/latex/base/fontenc.sty
        - /usr/share/texmf-dist/tex/latex/base/size12.clo
        - /usr/share/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
        - /usr/share/texmf-dist/tex/latex/float/float.sty
        - /usr/share/texmf-dist/tex/latex/fundus-calligra/calligra.sty
        - /usr/share/texmf-dist/tex/latex/graphics-cfg/graphics.cfg
        - /usr/share/texmf-dist/tex/latex/graphics-def/pdftex.def
        - /usr/share/texmf-dist/tex/latex/graphics/graphics.sty
        - /usr/share/texmf-dist/tex/latex/graphics/graphicx.sty
        - /usr/share/texmf-dist/tex/latex/graphics/keyval.sty
        - /usr/share/texmf-dist/tex/latex/graphics/trig.sty
        - /usr/share/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def
        - /usr/share/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
        - /usr/share/texmf-dist/tex/latex/mathalpha/mathalfa.sty
        - /usr/share/texmf-dist/tex/latex/mathalpha/mathalpha.sty
        - /usr/share/texmf-dist/tex/latex/mathtools/mathtools.sty
        - /usr/share/texmf-dist/tex/latex/mathtools/mhsetup.sty
        - /usr/share/texmf-dist/tex/latex/natbib/natbib.sty
        - /usr/share/texmf-dist/tex/latex/psnfss/ot1pcr.fd
        - /usr/share/texmf-dist/tex/latex/psnfss/ot1ptm.fd
        - /usr/share/texmf-dist/tex/latex/psnfss/times.sty
        - /usr/share/texmf-dist/tex/latex/tools/calc.sty
        - /usr/share/texmf-dist/tex/latex/underscore/underscore.sty
        - /usr/share/texmf-dist/tex/latex/xkeyval/xkeyval.sty
        - /usr/share/texmf-dist/web2c/texmf.cnf
        - /var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map
        - /var/lib/texmf/web2c/pdftex/pdflatex.fmt
        - GAR.tex
        - commands.tex
        - conditioning.tex
        - covcov.tex
        - experiment.tex
        - fig1.pdf
        - generaltheory.tex
        - instruments.tex
        - intro.tex
        - krrtheory.tex
        - lemmadesign.tex
        - main.aux
        - main.bbl
        - main.tex
        - method.tex
        - notation.tex
        - table.tex
        - variance.tex
      outputs:
        - main.aux
        - main.log
        - main.pdf
      calls: []
    type: ParsedFileListing
  main.log-ParsedLaTeXLog:
    timeStamp: 2021-01-24T16:25:37.788Z
    jobNames: []
    value:
      messages:
        - name: pdfTeX
          severity: info
          text: times 2020/03/25 PSNFSS-v9.3 (SPQR)
          source:
            file: /usr/share/texmf-dist/tex/latex/psnfss/times.sty
          log:
            file: main.log
            range:
              start: 27
              end: 27
        - name: pdfTeX
          severity: info
          text: fontenc 2020/08/10 v2.0s Standard LaTeX package
          source:
            file: /usr/share/texmf-dist/tex/latex/base/fontenc.sty
          log:
            file: main.log
            range:
              start: 29
              end: 29
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Trying to load font information for OT1+ptm
          source:
            file: /usr/share/texmf-dist/tex/latex/base/fontenc.sty
            range:
              start: 112
              end: 112
          log:
            file: main.log
            range:
              start: 30
              end: 31
        - name: pdfTeX
          severity: info
          text: amsmath 2020/09/23 v2.17i AMS math features
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
          log:
            file: main.log
            range:
              start: 35
              end: 35
        - name: pdfTeX
          severity: info
          text: amstext 2000/06/29 v2.01 AMS text
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amstext.sty
          log:
            file: main.log
            range:
              start: 39
              end: 39
        - name: pdfTeX
          severity: info
          text: amsbsy 1999/11/29 v1.2d Bold Symbols
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsbsy.sty
          log:
            file: main.log
            range:
              start: 45
              end: 45
        - name: pdfTeX
          severity: info
          text: amsopn 2016/03/08 v2.02 operator names
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsopn.sty
          log:
            file: main.log
            range:
              start: 48
              end: 48
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \frac
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 234
              end: 234
          log:
            file: main.log
            range:
              start: 51
              end: 51
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \overline
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 399
              end: 399
          log:
            file: main.log
            range:
              start: 54
              end: 54
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \ldots
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 496
              end: 496
          log:
            file: main.log
            range:
              start: 57
              end: 57
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \dots
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 499
              end: 499
          log:
            file: main.log
            range:
              start: 58
              end: 58
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cdots
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 620
              end: 620
          log:
            file: main.log
            range:
              start: 59
              end: 59
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OML
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 743
              end: 743
          log:
            file: main.log
            range:
              start: 63
              end: 63
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring font encoding OMS
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 744
              end: 744
          log:
            file: main.log
            range:
              start: 64
              end: 64
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \['
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 2923
              end: 2923
          log:
            file: main.log
            range:
              start: 85
              end: 85
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Redefining \]'
          source:
            file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
            range:
              start: 2924
              end: 2924
          log:
            file: main.log
            range:
              start: 86
              end: 86
        - name: pdfTeX
          severity: info
          text: mathtools 2020/03/24 v1.24 mathematical typesetting tools
          source:
            file: /usr/share/texmf-dist/tex/latex/mathtools/mathtools.sty
          log:
            file: main.log
            range:
              start: 88
              end: 88
        - name: pdfTeX
          severity: info
          text: keyval 2014/10/28 v1.15 key=value parser (DPC)
          source:
            file: /usr/share/texmf-dist/tex/latex/graphics/keyval.sty
          log:
            file: main.log
            range:
              start: 90
              end: 90
        - name: pdfTeX
          severity: info
          text: 'calc 2017/05/25 v4.3 Infix arithmetic (KKT,FJ)'
          source:
            file: /usr/share/texmf-dist/tex/latex/tools/calc.sty
          log:
            file: main.log
            range:
              start: 93
              end: 93
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \setlength
          source:
            file: /usr/share/texmf-dist/tex/latex/tools/calc.sty
            range:
              start: 80
              end: 80
          log:
            file: main.log
            range:
              start: 100
              end: 100
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \addtolength
          source:
            file: /usr/share/texmf-dist/tex/latex/tools/calc.sty
            range:
              start: 81
              end: 81
          log:
            file: main.log
            range:
              start: 101
              end: 101
        - name: pdfTeX
          severity: info
          text: mhsetup 2017/03/31 v1.3 programming setup (MH)
          source:
            file: /usr/share/texmf-dist/tex/latex/mathtools/mhsetup.sty
          log:
            file: main.log
            range:
              start: 105
              end: 105
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Thecontrolsequence`\('isalreadyrobust
          source:
            file: /usr/share/texmf-dist/tex/latex/mathtools/mathtools.sty
            range:
              start: 130
              end: 130
          log:
            file: main.log
            range:
              start: 107
              end: 107
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Thecontrolsequence`\)'isalreadyrobust
          source:
            file: /usr/share/texmf-dist/tex/latex/mathtools/mathtools.sty
            range:
              start: 130
              end: 130
          log:
            file: main.log
            range:
              start: 108
              end: 108
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Thecontrolsequence`\[''isalreadyrobust'
          source:
            file: /usr/share/texmf-dist/tex/latex/mathtools/mathtools.sty
            range:
              start: 130
              end: 130
          log:
            file: main.log
            range:
              start: 109
              end: 109
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: 'Thecontrolsequence`\]''isalreadyrobust'
          source:
            file: /usr/share/texmf-dist/tex/latex/mathtools/mathtools.sty
            range:
              start: 130
              end: 130
          log:
            file: main.log
            range:
              start: 110
              end: 110
        - name: pdfTeX
          severity: info
          text: amssymb 2013/01/14 v3.01 AMS font symbols
          source:
            file: /usr/share/texmf-dist/tex/latex/amsfonts/amssymb.sty
          log:
            file: main.log
            range:
              start: 123
              end: 123
        - name: pdfTeX
          severity: info
          text: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
          source:
            file: /usr/share/texmf-dist/tex/latex/amsfonts/amsfonts.sty
          log:
            file: main.log
            range:
              start: 125
              end: 125
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Redeclaring math symbol \hbar
          source:
            file: /usr/share/texmf-dist/tex/latex/amsfonts/amsfonts.sty
            range:
              start: 98
              end: 98
          log:
            file: main.log
            range:
              start: 128
              end: 128
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathfrak' in version `bold' U/euf/m/n
            --> U/euf/b/n.
          source:
            file: /usr/share/texmf-dist/tex/latex/amsfonts/amsfonts.sty
            range:
              start: 106
              end: 106
          log:
            file: main.log
            range:
              start: 129
              end: 130
        - name: pdfTeX
          severity: info
          text: calligra 2012/04/10 v1.9 LaTeX package calligra
          source:
            file: /usr/share/texmf-dist/tex/latex/fundus-calligra/calligra.sty
          log:
            file: main.log
            range:
              start: 132
              end: 132
        - name: pdfTeX
          severity: info
          text: mathalpha 2019/10/05 - 1.13mathalpha (License LPPL) Michael Sharpe
          source:
            file: /usr/share/texmf-dist/tex/latex/mathalpha/mathalpha.sty
          log:
            file: main.log
            range:
              start: 135
              end: 135
        - name: pdfTeX
          severity: info
          text: xkeyval 2020/11/20 v2.8 package option processing (HA)
          source:
            file: /usr/share/texmf-dist/tex/latex/xkeyval/xkeyval.sty
          log:
            file: main.log
            range:
              start: 138
              end: 138
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: >-
            Overwriting math alphabet `\mathscr' in version `bold'
            U/BOONDOX-scr/m/n --> U/BOONDOX-scr/b/n.
          source:
            file: /usr/share/texmf-dist/tex/latex/mathalpha/mathalpha.sty
            range:
              start: 501
              end: 501
          log:
            file: main.log
            range:
              start: 147
              end: 149
        - name: pdfTeX
          severity: info
          text: float 2001/11/08 v1.3d Float enhancements (AL)
          source:
            file: /usr/share/texmf-dist/tex/latex/float/float.sty
          log:
            file: main.log
            range:
              start: 151
              end: 151
        - name: pdfTeX
          severity: info
          text: 'natbib 2010/09/13 8.31b (PWD, AO)'
          source:
            file: /usr/share/texmf-dist/tex/latex/natbib/natbib.sty
          log:
            file: main.log
            range:
              start: 158
              end: 158
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \cite
          source:
            file: /usr/share/texmf-dist/tex/latex/natbib/natbib.sty
            range:
              start: 694
              end: 694
          log:
            file: main.log
            range:
              start: 161
              end: 161
        - name: pdfTeX
          severity: info
          text: underscore 2006/09/13
          source:
            file: /usr/share/texmf-dist/tex/latex/underscore/underscore.sty
          log:
            file: main.log
            range:
              start: 164
              end: 164
        - severity: info
          name: pdfTeX
          category: LaTeX
          text: Redefining \_
          source:
            file: /usr/share/texmf-dist/tex/latex/underscore/underscore.sty
            range:
              start: 42
              end: 42
          log:
            file: main.log
            range:
              start: 165
              end: 165
        - name: pdfTeX
          severity: info
          text: amsthm 2020/05/29 v2.20.6
          source:
            file: /usr/share/texmf-dist/tex/latex/amscls/amsthm.sty
          log:
            file: main.log
            range:
              start: 167
              end: 167
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OML/cmm/m/it ... okay
          source:
            file: main.tex
            range:
              start: 68
              end: 68
          log:
            file: main.log
            range:
              start: 189
              end: 190
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMS/cmsy/m/n ... okay
          source:
            file: main.tex
            range:
              start: 68
              end: 68
          log:
            file: main.log
            range:
              start: 191
              end: 192
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OT1/cmr/m/n ... okay
          source:
            file: main.tex
            range:
              start: 68
              end: 68
          log:
            file: main.log
            range:
              start: 193
              end: 194
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for T1/cmr/m/n ... okay
          source:
            file: main.tex
            range:
              start: 68
              end: 68
          log:
            file: main.log
            range:
              start: 195
              end: 196
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for TS1/cmr/m/n ... okay
          source:
            file: main.tex
            range:
              start: 68
              end: 68
          log:
            file: main.log
            range:
              start: 197
              end: 198
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for OMX/cmex/m/n ... okay
          source:
            file: main.tex
            range:
              start: 68
              end: 68
          log:
            file: main.log
            range:
              start: 199
              end: 200
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Checking defaults for U/cmr/m/n ... okay
          source:
            file: main.tex
            range:
              start: 68
              end: 68
          log:
            file: main.log
            range:
              start: 201
              end: 202
        - name: pdfTeX
          severity: info
          text: 'graphicx 2020/09/09 v1.2b Enhanced LaTeX Graphics (DPC,SPQR)'
          source:
            file: /usr/share/texmf-dist/tex/latex/graphics/graphicx.sty
          log:
            file: main.log
            range:
              start: 204
              end: 204
        - name: pdfTeX
          severity: info
          text: 'graphics 2020/08/30 v1.4c Standard LaTeX Graphics (DPC,SPQR)'
          source:
            file: /usr/share/texmf-dist/tex/latex/graphics/graphics.sty
          log:
            file: main.log
            range:
              start: 206
              end: 206
        - name: pdfTeX
          severity: info
          text: trig 2016/01/03 v1.10 sin cos tan (DPC)
          source:
            file: /usr/share/texmf-dist/tex/latex/graphics/trig.sty
          log:
            file: main.log
            range:
              start: 208
              end: 208
        - severity: info
          name: pdfTeX
          category: Package graphics
          text: 'Driver file: pdftex.def'
          source:
            file: /usr/share/texmf-dist/tex/latex/graphics/graphics.sty
            range:
              start: 105
              end: 105
          log:
            file: main.log
            range:
              start: 212
              end: 212
        - name: pdfTeX
          severity: info
          text: epstopdf-base 2020-01-24 v2.11 Base part for package epstopdf
          source:
            file: /usr/share/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
          log:
            file: main.log
            range:
              start: 229
              end: 229
        - severity: info
          name: pdfTeX
          category: Package epstopdf-base
          text: Redefining graphics rule for `.eps'
          source:
            file: /usr/share/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
            range:
              start: 485
              end: 485
          log:
            file: main.log
            range:
              start: 230
              end: 231
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Trying to load font information for U+msa
          source:
            file: main.tex
            range:
              start: 78
              end: 78
          log:
            file: main.log
            range:
              start: 239
              end: 239
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Trying to load font information for U+msb
          source:
            file: main.tex
            range:
              start: 78
              end: 78
          log:
            file: main.log
            range:
              start: 244
              end: 244
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Trying to load font information for U+euf
          source:
            file: krrtheory.tex
            range:
              start: 35
              end: 35
          log:
            file: main.log
            range:
              start: 271
              end: 271
        - severity: info
          name: pdfTeX
          category: Package pdftex.def
          text: 'fig1.pdf used Requested size: 426.79134pt x 242.74022pt.'
          source:
            file: experiment.tex
            range:
              start: 20
              end: 20
          log:
            file: main.log
            range:
              start: 279
              end: 280
        - severity: warning
          name: pdfTeX
          category: LaTeX
          text: '`h'' float specifier changed to `ht''.'
          source:
            file: experiment.tex
          log:
            file: main.log
            range:
              start: 287
              end: 287
        - severity: info
          name: pdfTeX
          category: LaTeX Font
          text: Trying to load font information for OT1+pcr
          source:
            file: main.bbl
            range:
              start: 15
              end: 15
          log:
            file: main.log
            range:
              start: 290
              end: 291
      inputs: []
      outputs:
        - main.pdf
      calls: []
    type: ParsedLaTeXLog
  main.blg-ParsedBibTeXLog:
    timeStamp: 2021-01-24T16:25:37.346Z
    jobNames: []
    value:
      messages:
        - severity: error
          name: BibTeX
          text: Repeated entry
          log:
            file: main.blg
            range:
              start: 6
              end: 6
          source:
            file: main.bib
            range:
              start: 246
              end: 246
        - severity: warning
          name: BibTeX
          text: empty journal in Chernozhukov2017
          log:
            file: main.blg
            range:
              start: 10
              end: 10
        - severity: warning
          name: BibTeX
          text: can't use both author and editor fields in nazarov
          log:
            file: main.blg
            range:
              start: 11
              end: 11
        - severity: warning
          name: BibTeX
          text: empty journal in Spokoiny2019
          log:
            file: main.blg
            range:
              start: 12
              end: 12
        - severity: warning
          name: BibTeX
          text: empty journal in Yang2017a
          log:
            file: main.blg
            range:
              start: 13
              end: 13
        - severity: warning
          name: BibTeX
          text: empty journal in Yang2017
          log:
            file: main.blg
            range:
              start: 14
              end: 14
      inputs:
        - main.aux
        - /usr/share/texmf-dist/bibtex/bst/natbib/abbrvnat.bst
        - main.bib
      outputs: []
      calls: []
    type: ParsedBibTeXLog
  main.pdf:
    timeStamp: 2021-01-24T16:25:37.724Z
    jobNames: []
    hash: v+DoT2WotC07zDXAbEQhLC5oAnFJDRIrNAqnpiDtgcE=
    type: PortableDocumentFormat
  main.aux:
    timeStamp: 2021-01-24T16:25:37.704Z
    jobNames: []
    hash: ujrzJxBhj6Z7jCMDBPVE5Vw8Rr/O84HVJw4j7Y5GNmU=
    type: LaTeXAuxilary
  main.fls:
    timeStamp: 2021-01-24T16:25:37.717Z
    jobNames: []
    hash: PRko4CNHfKNgdq+kMfaLFKsWmLoNYN4J6+abk9SBIgI=
    type: FileListing
  main.synctex.gz:
    timeStamp: 2021-01-24T16:25:37.724Z
    jobNames: []
    hash: DeF8be4+QiGgMimr3cMh1iUIf4k9YurNa0ta4Bf2i0w=
    type: SyncTeX
  main.aux-ParsedLaTeXAuxilary:
    timeStamp: 2021-01-24T16:25:37.750Z
    jobNames: []
    value:
      commands:
        - relax
        - bibstyle
        - catcode
        - '@writefile'
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - citation
        - citation
        - citation
        - newlabel
        - newlabel
        - '@writefile'
        - '@writefile'
        - newlabel
        - newlabel
        - citation
        - citation
        - newlabel
        - newlabel
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - MT@newlabel
        - MT@newlabel
        - MT@newlabel
        - citation
        - citation
        - citation
        - '@writefile'
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - citation
        - citation
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - MT@newlabel
        - MT@newlabel
        - newlabel
        - newlabel
        - MT@newlabel
        - MT@newlabel
        - MT@newlabel
        - MT@newlabel
        - MT@newlabel
        - MT@newlabel
        - MT@newlabel
        - MT@newlabel
        - bibdata
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - '@writefile'
        - MT@newlabel
        - MT@newlabel
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - '@writefile'
        - newlabel
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - bibcite
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - '@writefile'
        - newlabel
        - MT@newlabel
        - newlabel
        - MT@newlabel
        - newlabel
        - MT@newlabel
        - newlabel
        - newlabel
        - MT@newlabel
        - newlabel
        - MT@newlabel
        - newlabel
        - citation
        - '@writefile'
        - newlabel
        - MT@newlabel
        - newlabel
        - newlabel
        - citation
        - newlabel
        - newlabel
        - newlabel
        - MT@newlabel
        - citation
        - newlabel
        - newlabel
        - MT@newlabel
        - MT@newlabel
        - citation
        - citation
        - citation
        - newlabel
        - '@writefile'
        - newlabel
        - citation
        - citation
        - citation
        - citation
        - citation
        - citation
        - newlabel
        - newlabel
        - newlabel
        - citation
        - newlabel
        - newlabel
        - newlabel
        - newlabel
        - gdef
    type: ParsedLaTeXAuxilary
  /usr/share/texmf-dist/fonts/enc/dvips/base/8r.enc:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/map/fontname/texfonts.map:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/courier/pcrr7t.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/courier/pcrr8r.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmb7t.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmb8r.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmr7t.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmr8r.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmri7t.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmri8r.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy6.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy8.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex7.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex8.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib6.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib8.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eufm10.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eufm7.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/boondox/BOONDOX-r-cal.tfm:
    timeStamp: 2020-12-05T17:19:12.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/boondox/zxxrw7z.tfm:
    timeStamp: 2020-12-05T17:19:12.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmbsy10.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx12.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx6.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx8.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmex10.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmmi12.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmmi6.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmmi8.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmmib10.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmr10.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmr12.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmr6.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmr8.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmss12.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmss8.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmsy10.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmsy6.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/tfm/public/cm/cmsy8.tfm:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx12.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi12.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmib10.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr12.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmss12.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cmextra/cmbsy8.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/cmextra/cmmib8.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/eufm10.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/public/boondox/zxxrw8a.pfb:
    timeStamp: 2020-12-05T17:19:12.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/urw/courier/ucrr8a.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/urw/times/utmb8a.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/urw/times/utmr8a.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/type1/urw/times/utmri8a.pfb:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/vf/adobe/courier/pcrr7t.vf:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/vf/adobe/times/ptmb7t.vf:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/vf/adobe/times/ptmr7t.vf:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/vf/adobe/times/ptmri7t.vf:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/fonts/vf/public/boondox/BOONDOX-r-cal.vf:
    timeStamp: 2020-12-05T17:19:12.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/context/base/mkii/supp-pdf.mkii:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/generic/xkeyval/xkeyval.tex:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/generic/xkeyval/xkvutils.tex:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: TeX
  /usr/share/texmf-dist/tex/latex/amscls/amsthm.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/amsfonts/amsfonts.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/amsfonts/amssymb.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/amsfonts/ueuf.fd:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texmf-dist/tex/latex/amsfonts/umsa.fd:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texmf-dist/tex/latex/amsfonts/umsb.fd:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texmf-dist/tex/latex/amsmath/amsbsy.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/amsmath/amsgen.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/amsmath/amsopn.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/amsmath/amstext.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/base/article.cls:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXClass
  /usr/share/texmf-dist/tex/latex/base/fontenc.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/base/size12.clo:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/float/float.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/fundus-calligra/calligra.sty:
    timeStamp: 2020-12-05T16:32:16.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/graphics-cfg/graphics.cfg:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/graphics-def/pdftex.def:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/graphics/graphics.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/graphics/graphicx.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/graphics/keyval.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/graphics/trig.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /usr/share/texmf-dist/tex/latex/mathalpha/mathalfa.sty:
    timeStamp: 2020-12-05T16:32:16.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/mathalpha/mathalpha.sty:
    timeStamp: 2020-12-05T16:32:16.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/mathtools/mathtools.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/mathtools/mhsetup.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/natbib/natbib.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/psnfss/ot1pcr.fd:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texmf-dist/tex/latex/psnfss/ot1ptm.fd:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: FontDescription
  /usr/share/texmf-dist/tex/latex/psnfss/times.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/tools/calc.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/underscore/underscore.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/tex/latex/xkeyval/xkeyval.sty:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
    type: LaTeXStyle
  /usr/share/texmf-dist/web2c/texmf.cnf:
    timeStamp: 2020-12-06T10:09:33.000Z
    jobNames: []
  /var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map:
    timeStamp: 2021-01-24T15:57:52.274Z
    jobNames: []
  /var/lib/texmf/web2c/pdftex/pdflatex.fmt:
    timeStamp: 2021-01-24T15:57:48.854Z
    jobNames: []
  GAR.tex:
    timeStamp: 2021-01-24T16:05:02.280Z
    jobNames: []
    hash: tx7fgPcFEcne5cGA0PlVLf1Qunmb0UtiC34FjLqy5Cc=
    type: TeX
  commands.tex:
    timeStamp: 2021-01-24T16:05:02.280Z
    jobNames: []
    hash: 0cJiDvuUoeuBuxWLOO4G+3Of1h5NkZ/Zu6vrZx+c2oE=
    type: TeX
  conditioning.tex:
    timeStamp: 2021-01-24T16:05:02.280Z
    jobNames: []
    hash: wzHCvzjXv/CCBbaSQX7J9kbi7ZXX74a6B53mvGh3+zk=
    type: TeX
  covcov.tex:
    timeStamp: 2021-01-24T16:05:02.280Z
    jobNames: []
    hash: IhkpEKZHxvjmARCWG4EmcAo0OO+4KpKap88LWr+uS9s=
    type: TeX
  experiment.tex:
    timeStamp: 2021-01-24T16:05:02.280Z
    jobNames: []
    hash: AvpH8SVvp2juoofE0cgmZdkBE8MARSJzl3PDcs1beas=
    type: TeX
  fig1.pdf:
    timeStamp: 2021-01-24T16:05:02.280Z
    jobNames: []
    hash: fYfnNx2Up8JSkv0uFYWfvcZkQolJp6xnqejKSMfxDRI=
    type: PortableDocumentFormat
  generaltheory.tex:
    timeStamp: 2021-01-24T16:05:02.280Z
    jobNames: []
    hash: o6NHzFsWh+E05e0nKyzWSG27SpDLz8XgKny2hRsQatA=
    type: TeX
  instruments.tex:
    timeStamp: 2021-01-24T16:05:02.280Z
    jobNames: []
    hash: JMGe3CNqwS4roKh7QqovDyV+EIh+htVij5T5D1ndziA=
    type: TeX
  intro.tex:
    timeStamp: 2021-01-24T16:05:02.284Z
    jobNames: []
    hash: HFvkOUeh6RpoXAZIcrJheWYQjZOgwUCIJn1qVSVEjqg=
    type: TeX
  krrtheory.tex:
    timeStamp: 2021-01-24T16:05:02.284Z
    jobNames: []
    hash: /W9CfWvD3a3Gfhoo2EFZrtrS2t1NjSuv2bD1m+MfnIo=
    type: TeX
  lemmadesign.tex:
    timeStamp: 2021-01-24T16:05:02.284Z
    jobNames: []
    hash: W2vVZgIOD7UzU7Y23+KUI24xiyRIHfGbvFl6O7eB3D4=
    type: TeX
  main.bbl:
    timeStamp: 2021-01-24T16:24:18.121Z
    jobNames: []
    hash: Ie4e3Adg3cQwGLKNTBxGBgulzH3xdtb/DWv94LjIgD4=
  method.tex:
    timeStamp: 2021-01-24T16:05:02.284Z
    jobNames: []
    hash: VT2MZaVLE0u+6HU7EpIR8IXklmye+jWgsbxlzD53Kvc=
    type: TeX
  notation.tex:
    timeStamp: 2021-01-24T16:05:02.284Z
    jobNames: []
    hash: 0y/hbNKtUkDYEEBEBy4qRE3nMunqW1hL252U1FrO9fc=
    type: TeX
  table.tex:
    timeStamp: 2021-01-24T16:05:02.284Z
    jobNames: []
    hash: cgfQvv9/KCfc0rx4Fz0PX1fz7ti4/g+CYzXiK7jdC1U=
    type: TeX
  variance.tex:
    timeStamp: 2021-01-24T16:05:02.284Z
    jobNames: []
    hash: 06u52cClwY17zb/TfQX2ih554Ub2ejSRyLELRR90Q8U=
    type: TeX
rules:
  - name: ApplyOptions
    command: load
    phase: initialize
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: main.yaml-ParsedYAML
        type: default
      - file: main.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: /home/valerij/.config/dicy/config.yaml-ParsedYAML
        type: default
    outputs: []
  - name: LoadAndValidateCache
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: Migrate
    command: load
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ApplyOptions
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: dicy.yaml-ParsedYAML
        type: default
      - file: main.yaml-ParsedYAML
        type: default
      - file: main.tex-ParsedLaTeXMagic
        type: default
      - file: dicy-instance.yaml-ParsedYAML
        type: default
      - file: /home/valerij/.config/dicy/config.yaml-ParsedYAML
        type: default
    outputs: []
  - name: ParseOptionsFile
    command: load
    phase: execute
    parameters: []
    inputs:
      - file: /home/valerij/.config/dicy/config.yaml
        type: default
    outputs:
      - file: /home/valerij/.config/dicy/config.yaml-ParsedYAML
        type: default
  - name: ParseLaTeXMagic
    command: load
    phase: execute
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
    outputs:
      - file: main.tex-ParsedLaTeXMagic
        type: default
  - name: AssignJobNames
    command: load
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: FindLogFiles
    command: build
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: LaTeX
    command: build
    phase: execute
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
      - file: main.fls-ParsedFileListing
        type: default
      - file: main.log-ParsedLaTeXLog
        type: default
      - file: main.aux
        type: default
      - file: /usr/share/texmf-dist/fonts/enc/dvips/base/8r.enc
        type: default
      - file: /usr/share/texmf-dist/fonts/map/fontname/texfonts.map
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/courier/pcrr7t.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/courier/pcrr8r.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmb7t.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmb8r.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmr7t.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmr8r.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmri7t.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/adobe/times/ptmri8r.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy6.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmbsy8.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex7.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmex8.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib6.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/cmextra/cmmib8.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eufm10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/euler/eufm7.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msam7.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/amsfonts/symbols/msbm7.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/boondox/BOONDOX-r-cal.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/boondox/zxxrw7z.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmbsy10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx12.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx6.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmbx8.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmex10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmmi12.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmmi6.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmmi8.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmmib10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmr10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmr12.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmr6.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmr8.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmss12.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmss8.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmsy10.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmsy6.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/tfm/public/cm/cmsy8.tfm
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmbx12.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi12.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi8.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmmib10.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr12.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmr8.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmss12.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy8.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cmextra/cmbsy8.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/cmextra/cmmib8.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/euler/eufm10.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/amsfonts/symbols/msbm10.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/public/boondox/zxxrw8a.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/urw/courier/ucrr8a.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/urw/times/utmb8a.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/urw/times/utmr8a.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/type1/urw/times/utmri8a.pfb
        type: default
      - file: /usr/share/texmf-dist/fonts/vf/adobe/courier/pcrr7t.vf
        type: default
      - file: /usr/share/texmf-dist/fonts/vf/adobe/times/ptmb7t.vf
        type: default
      - file: /usr/share/texmf-dist/fonts/vf/adobe/times/ptmr7t.vf
        type: default
      - file: /usr/share/texmf-dist/fonts/vf/adobe/times/ptmri7t.vf
        type: default
      - file: /usr/share/texmf-dist/fonts/vf/public/boondox/BOONDOX-r-cal.vf
        type: default
      - file: /usr/share/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
        type: default
      - file: /usr/share/texmf-dist/tex/generic/xkeyval/xkeyval.tex
        type: default
      - file: /usr/share/texmf-dist/tex/generic/xkeyval/xkvutils.tex
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amscls/amsthm.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsfonts/amsfonts.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsfonts/amssymb.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsfonts/ueuf.fd
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsfonts/umsa.fd
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsfonts/umsb.fd
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsmath/amsbsy.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsmath/amsgen.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsmath/amsmath.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsmath/amsopn.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/amsmath/amstext.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/base/article.cls
        type: default
      - file: /usr/share/texmf-dist/tex/latex/base/fontenc.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/base/size12.clo
        type: default
      - file: /usr/share/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/float/float.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/fundus-calligra/calligra.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/graphics-cfg/graphics.cfg
        type: default
      - file: /usr/share/texmf-dist/tex/latex/graphics-def/pdftex.def
        type: default
      - file: /usr/share/texmf-dist/tex/latex/graphics/graphics.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/graphics/graphicx.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/graphics/keyval.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/graphics/trig.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def
        type: default
      - file: /usr/share/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
        type: default
      - file: /usr/share/texmf-dist/tex/latex/mathalpha/mathalfa.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/mathalpha/mathalpha.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/mathtools/mathtools.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/mathtools/mhsetup.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/natbib/natbib.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/psnfss/ot1pcr.fd
        type: default
      - file: /usr/share/texmf-dist/tex/latex/psnfss/ot1ptm.fd
        type: default
      - file: /usr/share/texmf-dist/tex/latex/psnfss/times.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/tools/calc.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/underscore/underscore.sty
        type: default
      - file: /usr/share/texmf-dist/tex/latex/xkeyval/xkeyval.sty
        type: default
      - file: /usr/share/texmf-dist/web2c/texmf.cnf
        type: default
      - file: /var/lib/texmf/fonts/map/pdftex/updmap/pdftex.map
        type: default
      - file: /var/lib/texmf/web2c/pdftex/pdflatex.fmt
        type: default
      - file: GAR.tex
        type: default
      - file: commands.tex
        type: default
      - file: conditioning.tex
        type: default
      - file: covcov.tex
        type: default
      - file: experiment.tex
        type: default
      - file: fig1.pdf
        type: default
      - file: generaltheory.tex
        type: default
      - file: instruments.tex
        type: default
      - file: intro.tex
        type: default
      - file: krrtheory.tex
        type: default
      - file: lemmadesign.tex
        type: default
      - file: main.bbl
        type: default
      - file: method.tex
        type: default
      - file: notation.tex
        type: default
      - file: table.tex
        type: default
      - file: variance.tex
        type: default
    outputs:
      - file: main.pdf
        type: target
      - file: main.aux
        type: default
      - file: main.fls
        type: default
      - file: main.log
        type: default
      - file: main.synctex.gz
        type: target
  - name: ParseBibTeXLog
    command: build
    phase: execute
    parameters:
      - main.blg
    inputs:
      - file: main.blg
        type: default
    outputs:
      - file: main.blg-ParsedBibTeXLog
        type: default
  - name: ParseLaTeXLog
    command: build
    phase: execute
    parameters:
      - main.log
    inputs:
      - file: main.log
        type: default
    outputs:
      - file: main.log-ParsedLaTeXLog
        type: default
  - name: ParseLaTeXAuxilary
    command: build
    phase: execute
    parameters:
      - main.aux
    inputs:
      - file: main.aux
        type: default
    outputs:
      - file: main.aux-ParsedLaTeXAuxilary
        type: default
  - name: ParseFileListing
    command: build
    phase: execute
    parameters:
      - main.fls
    inputs:
      - file: main.fls
        type: default
    outputs:
      - file: main.fls-ParsedFileListing
        type: default
  - name: BibTeX
    command: build
    phase: execute
    parameters:
      - main.aux
      - main.aux-ParsedLaTeXAuxilary
    inputs:
      - file: main.aux
        type: default
      - file: main.aux-ParsedLaTeXAuxilary
        type: default
      - file: main.log-ParsedLaTeXLog
        type: default
      - file: main.blg-ParsedBibTeXLog
        type: default
    outputs: []
  - name: LogProducedTargets
    command: build
    phase: finalize
    parameters: []
    inputs: []
    outputs: []
  - name: CheckForMissingBuildRule
    command: build
    phase: finalize
    parameters:
      - main.tex
    inputs:
      - file: main.tex
        type: default
    outputs: []
  - name: FindLogFiles
    command: log
    phase: initialize
    parameters: []
    inputs: []
    outputs: []
  - name: ParseBibTeXLog
    command: log
    phase: execute
    parameters:
      - main.blg
    inputs:
      - file: main.blg
        type: default
    outputs:
      - file: main.blg-ParsedBibTeXLog
        type: default
  - name: ParseLaTeXLog
    command: log
    phase: execute
    parameters:
      - main.log
    inputs:
      - file: main.log
        type: default
    outputs:
      - file: main.log-ParsedLaTeXLog
        type: default
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - main.log-ParsedLaTeXLog
    inputs:
      - file: main.log-ParsedLaTeXLog
        type: default
    outputs: []
  - name: ReportLogMessages
    command: log
    phase: execute
    parameters:
      - main.blg-ParsedBibTeXLog
    inputs:
      - file: main.blg-ParsedBibTeXLog
        type: default
    outputs: []
  - name: SaveCache
    command: save
    phase: execute
    parameters: []
    inputs: []
    outputs: []

